Magnetic interaction of stellar coronal mass ejections with close-in exoplanets: implication on planetary mass loss and Ly-$\alpha$ transits

Coronal Mass Ejections (CMEs) erupting from the host star are expected to have effects on the atmospheric erosion processes of the orbiting planets. For planets with a magnetosphere, the embedded magnetic field in the CMEs is thought to be the most important parameter to affect planetary mass loss. In this work, we investigate the effect of different magnetic field structures of stellar CMEs on the atmosphere of a hot Jupiter with a dipolar magnetosphere. We use a time-dependent 3D radiative magnetohydrodynamics (MHD) atmospheric escape model that self-consistently models the outflow from hot Jupiters magnetosphere and its interaction with stellar CMEs. For our study, we consider three configurations of magnetic field embedded in stellar CMEs -- (a) northward $B_z$ component, (b) southward $B_z$ component, and (c) radial component. {We find that both the CMEs with northward $B_z$ component and southward $B_z$ component increase the planetary mass-loss rate when the CME arrives from the stellar side, with the mass-loss rate remaining higher for the CME with northward $B_z$ component until it arrives at the opposite side.} The largest magnetopause is found for the CME with a southward $B_z$ component when the dipole and the CME magnetic field have the same direction. We also find that during the passage of a CME, the planetary magnetosphere goes through three distinct changes - (1) compressed magnetosphere, (2) enlarged magnetosphere, and (3) relaxed magnetosphere for all three considered CME configurations. We compute synthetic Ly-$\alpha$ transits at different times during the passage of the CMEs. The synthetic Ly-$\alpha$ transit absorption generally increases when the CME is in interaction with the planet for all three magnetic configurations. The maximum Ly-$\alpha$ absorption is found for the radial CME case when the magnetosphere is the most compressed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
